From Navier-Stokes millennium-prize problem to soft matter computing

Clay Mathematical Institute, in the year 2000, formulated a list of seven unsolved mathematical problems which might influence and direct the course of the research in the 21st century. Navier-Stokes regularity problem is one of the seven problems and has not been solved till date. These equations govern the motion of the viscous fluids, such as liquids, gases, gels, polymers. The present article is a spotlight on the NSE problem: a review of the past and current efforts to solve it, and our changing perspectives and understanding of these equations. The major debate is to either prove that the solutions to Navier-Stokes equations (NSE) are smooth or to prove that the solutions reach singularity at a finite-time (blowup); given some initial conditions. While in the past, the focus was on finding bounds for the smooth solutions, recently, there has been growing interest in finding solutions that blowup. The current article places the Turing-completeness of Euler equations (a subclass of NSE) into the centre-stage, by discussing the recent developments that are pointing towards that the idea that the fluid equations should be viewed as a 'computer program'. Given this is the case, the article then argues to see 'continuum fluid' from a complexity notion, and thus, as a Turing machine. This notion connects the discipline of fluid mechanics to disciplines like, 'neuromorphic computing, reservoir computing' and potentially leading to emerging new discipline, "soft matter complexity, computing, and learning", each of which has been discussed in brief.

==> README.txt <==
This is PNAS Nexus's template for typesetting journal articles, using the parent class file
"oup-authoring-template.cls".  

oup-authoring-template.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

The file manifest.txt provides a list of the files in the pnas-nexus-authoring-template
bundle.  The following are the main files available:
- pnas-nexus-authoring-template.tex, Sample template file to start with a new article
- pnas-nexus-authoring-template.pdf, Sample pdf.  
- oup-authoring-template.cls is the class file 

The documentation file is oup-authoring-template-doc.tex in the doc directory.  To
compile it:
latex oup-authoring-template-doc.tex

Also, oup-authoring-template-doc.pdf is available in the doc directory. 

Copyright 2021 OXFORD UNIVERSITY PRESS. 

Documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. 

==> manifest.txt <==
%%
%% Copyright 2021 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'pnas-nexus-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'pnas-nexus-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for PNAS Nexus's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE PNAS-NEXUS-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory pnas-nexus-authoring-template/

pnas-nexus-authoring-template.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template.pdf-doc -- documentation for oup-authoring-template.cls


